Dataset CYLinCF-01 creation pipeline: Circular cylinder in a cross flow, Mach Number 0.03 and Reynolds Number 200

This article presents an aeroacoustic workflow (pipeline) to generate a flow and acoustic dataset for studying flow-induced sound in the context of a cylinder in cross flow. The numerical simulations are performed using OpenFOAM (v9 or v10, or v2306) for the flow and openCFS for acoustics using the perturbed convective wave equation (PCWE) and the dilatation equation of Ribner. The workflow involves several steps, including the flow simulation, the acoustic simulation, and post-processing of the results in Python 3.9. The simulation steps are presented in all their details to verify your own segregated aeroacoustic solver. The analysis focuses on the acoustic characteristics of the flow, including sound pressure levels, frequency spectra, and directivity patterns. The results show good agreement with literature benchmarking datasets. The article concludes by discussing applications of the workflow for different cases that involve flow-induced sound generation.

==> DAGA2021_LaTeX-Vorlage/README.txt <==
DAGA
Hinweise zur Erstellung des Manuskripts:



- Windows: 
Bitte benutzen sie die Vorlage template_daga.tex, um Ihr Manuskript zu erstellen.


- Linux/OS X: 
Je nach Kodierungseinstellungen können Sie zwischen template_daga.tex (ANSI/latin1) oder template_daga_utf8.tex (utf8) wählen.



Erstellung mittels LaTeX:


Sowohl LaTeX als auch pdfLaTeX können genutzt werden, um das Manuskript zu erstellen. 
Bitte beachten sie auch die im Template angegebenen Hinweise.


==> README.txt <==
DAGA
Hinweise zur Erstellung des Manuskripts:



- Windows: 
Bitte benutzen sie die Vorlage template_daga.tex, um Ihr Manuskript zu erstellen.


- Linux/OS X: 
Je nach Kodierungseinstellungen können Sie zwischen template_daga.tex (ANSI/latin1) oder template_daga_utf8.tex (utf8) wählen.



Erstellung mittels LaTeX:


Sowohl LaTeX als auch pdfLaTeX können genutzt werden, um das Manuskript zu erstellen. 
Bitte beachten sie auch die im Template angegebenen Hinweise.

